Large Impact of Small Vertex Cuts on the Mechanics of Origami Bellows

For origami structures, perforating or cutting slits along creases is an effective method to define fold lines and alleviate stress concentrations at vertices. In this letter we show numerically and experimentally that for non-rigid-foldable origami bellows (e.g. Miura-ori, Kresling patterns) the introduction of small cut-outs at the vertices results in up to an order of magnitude reduction of the bellows' stiffness under axial compression. Further, the cut-outs at vertices impact the nonlinear response, e.g. the position and magnitude of a force limit point and presence of bistable configurations. As the origami bellows are not rigid foldable, an axial compression will necessarily result in facet deformations; the small cut-outs at the vertices are found to provide an unexpectedly large stress alleviation, resulting in disproportionate changes in mechanical properties of the bellows. In order to accurately model the mechanics of origami bellows, such manufacturing details must therefore be captured accurately. Lastly, introducing vertex cut-outs can be offered as a novel approach to tailoring the stiffness of non-rigid foldable origami structures.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

